Block-exchange descent for insertion: commuting projections and minimum masks

For fixed nonempty words $u,v$, the minimum insertion degree of a shuffle is the least number of inserted-source runs among its representations. We prove that, after a block exchange from a minimum mask of degree $r$, the minimum over masks with commuting source projections is exactly $r-1$; a larger decrease occurs precisely when a noncommuting mask has fewer runs. If either source is unary, every such exchange is exact. We prove an explicit repair for an infinite periodic degree-three family. Computer-assisted results establish first-mask descent through combined length seventeen over every alphabet, degree-three first-mask descent through length thirty, and a uniform repair of all degree-three failures through length thirty, including all further letter identifications. Counterexamples to arbitrary, first, and last minimum-mask choices explain the need for alternative masks. Finally, we prove that minimum iteration depths have no gaps for arbitrary languages. General block-exchange descent and Singleton No-Gap remain open.

==> README.txt <==
Block-exchange descent for insertion: commuting projections and minimum masks
Local arXiv v2 candidate, November 2026; not uploaded.

Main file: block_exchange_edited.tex
Compiler: pdfLaTeX (TeX Live 2026 or compatible installation).
Bibliography: block_exchange_edited.bbl (included, unchanged from v1).
No BibTeX, Biber, shell escape, network access or external assets are required.

Run from this directory, three times:
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error block_exchange_edited.tex

Changes: abstract opening; named periodic-family conjecture and attribution in
Section 7.2; revision date. Theorem 9's hypothesis and proof are unchanged.
Authorship, affiliations, shared theorem counter, and AI-use statement match v1.

Software and archived computations: release v1.0
https://github.com/the-omega-institute/insertion-degree-descent/releases/tag/v1.0

Lean source, preserved from v1 (no Lean run was needed for this revision):
https://github.com/the-omega-institute/trureturing/blob/16f6e1a0d882491f1ac509687ae17a2851b2e868/D5/S1/Words/HughesIterationDepthNoGap.lean

